Theory of defect-mediated ionic transport in Li, Na and K beta and beta prime prime aluminas

Alkali metal $\beta$/$\beta^{\prime\prime}$ aluminas are among the fastest ionic conductors, yet little is understood about the role of defects in the ion transport mechanism. Here, we use density functional theory (DFT) to investigate the crystal structures of $\beta$ and $\beta^{\prime\prime}$ phases, and vacancy and interstitial defects in these materials. We find that charge transport is likely to be dominated by alkali metal interstitials in $\beta$-aluminas and by vacancies in $\beta^{\prime\prime}$ aluminas. Lower bounds for the activation energy for diffusion are found by determining the minimum energy paths for defect migration. The resulting migration barriers are lower than the experimental activation energies for conduction in Na $\beta$ and $\beta^{\prime\prime}$ aluminas, suggesting a latent potential for optimization. The lowest activation energy of about 20 meV is predicted for correlated vacancy migration in K $\beta^{\prime\prime}$ alumina.

==> Supplementary_Information/README.TXT <==
Crystallographic information files (CIF) of the structures used in the DFT calculations.

Note that the symmetries indicated may be lower than those of the macroscopy space symmetry groups given in the main text due to the random choice of site occupations (in the case of the idealized β″ structures) or random distribution of Mg dopants (in the case of the Mg-doped β″ structures). In the case of Li-β, the axis orientation has been changed to conform with the standard orthorhombic crystallographic orientation.
